Ghost of a Shell: Magnetic Fields of Galactic Supershell GSH 006$-$15$+$7

We identify a counterpart to a Galactic supershell in diffuse radio polarisation, and use this to determine the magnetic fields associated with this object. GSH 006$-$15$+$7 has perturbed the polarised emission at 2.3$\,$GHz, as observed in the S-band Polarisation All Sky Survey (S-PASS), acting as a Faraday screen. We model the Faraday rotation over the shell, and produce a map of Faraday depth over the area across it. Such models require information about the polarised emission behind the screen, which we obtain from the Wilkinson Microwave Anisotropy Probe (WMAP), scaled from 23$\,$GHz to 2.3$\,$GHz, to estimate the synchrotron background behind GSH 006$-$15$+$7. Using the modelled Faraday thickness we determine the magnitude and the plane-of-the-sky structure of the line-of-sight magnetic field in the shell. We find a peak line-of-sight field strength of $|B_\parallel|_\text{peak} = 2.0\substack{+0.01 \\ -0.7}\,\mu$G. Our measurement probes weak magnetic fields in a low-density regime (number densities of $\sim0.4\,$cm$^{-3}$) of the ISM, thus providing crucial information about the magnetic fields in the partially-ionised phase.

==> drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.26992105bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96095738)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.42183642,0.856843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{foreground}}}%
    \put(0.34839801,0.85684335){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{background}}}%
    \put(0.06188388,0.45065499){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{on}}}%
    \put(0.06188388,0.36846907){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{off}}}%
    \put(0.3803617,0.65501567){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f$}}}%
    \put(0.38181997,0.54638654){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\psi$}}}%
    \put(0.1577304,0.72492892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{P}_\text{bg}$}}}%
    \put(0.27642836,0.52971394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0.1577304,0.30722717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{P}_\text{bg}$}}}%
    \put(0.49629287,0.62474664){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{P}_\text{fg}$}}}%
    \put(0.49629287,0.21213606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{P}_\text{fg}$}}}%
    \put(0.38545555,0.77978821){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{screen}}}%
    \put(0.80430835,0.09200473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\text{off}$}}}%
    \put(0.80430835,0.02727432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\text{off}$}}}%
    \put(0.80430835,0.50498385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_\text{on}$}}}%
    \put(0.80430835,0.44025343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\text{on}$}}}%
  \end{picture}%
\endgroup%

